Color structure of deuteron on the light front

We investigate the color structure of the deuteron by solving the light-front QCD Hamiltonian for its six-quark and six-quark-one-gluon components using basis light-front quantization. In this framework, the deuteron wavefunction consists of a singlet-singlet color state as well as additional hidden color states arising from non-trivial color rearrangements. Our analysis shows that while the singlet-singlet state is present, the hidden color states collectively dominate, contributing a larger probability to the deuteron wavefunction. These findings provide new insights into the role of hidden color components in the QCD description of nuclear structure.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

